Equitable Federated Learning with Activation Clustering

Federated learning is a prominent distributed learning paradigm that incorporates collaboration among diverse clients, promotes data locality, and thus ensures privacy. These clients have their own technological, cultural, and other biases in the process of data generation. However, the present standard often ignores this bias/heterogeneity, perpetuating bias against certain groups rather than mitigating it. In response to this concern, we propose an equitable clustering-based framework where the clients are categorized/clustered based on how similar they are to each other. We propose a unique way to construct the similarity matrix that uses activation vectors. Furthermore, we propose a client weighing mechanism to ensure that each cluster receives equal importance and establish $O(1/\sqrt{K})$ rate of convergence to reach an $\epsilon-$stationary solution. We assess the effectiveness of our proposed strategy against common baselines, demonstrating its efficacy in terms of reducing the bias existing amongst various client clusters and consequently ameliorating algorithmic bias against specific groups.

==> Results/abalation_results/CIFAR100_results_table.txt <==
2024-05-14 00:22:44.110030
CIFAR100_kmeans_2_global_local_loss_disagreement: mean +/- std = 0.6033333333333334 +/- 0.06342099196813479
CIFAR100_kmeans_3_global_local_loss_disagreement: mean +/- std = 0.6133333333333333 +/- 0.07363574011458171
CIFAR100_kmeans_4_global_local_loss_disagreement: mean +/- std= 0.9066666666666667 +/- 0.026246692913372727

2024-05-14 00:22:45.669404
CIFAR100_kmeans_2_train_loss: mean +/- std = 0.61 +/- 0.008164965809277268
CIFAR100_kmeans_3_train_loss: mean +/- std = 0.6166666666666667 +/- 0.012472191289246483
CIFAR100_kmeans_4_train_loss: mean +/- std= 0.6033333333333334 +/- 0.009428090415820642

2024-05-14 00:22:47.040036
CIFAR100_kmeans_2_global_test_accuracy: mean +/- std = 49.71666666666667 +/- 1.165885452730621
CIFAR100_kmeans_3_global_test_accuracy: mean +/- std = 49.89666666666667 +/- 0.6582974673774415
CIFAR100_kmeans_4_global_test_accuracy: mean +/- std= 49.13 +/- 0.629444199274249

2024-05-14 00:22:48.654333
CIFAR100_kmeans_2_var_test_acc: mean +/- std = 18.026666666666667 +/- 0.11671427600007624
CIFAR100_kmeans_3_var_test_acc: mean +/- std = 14.926666666666668 +/- 1.7273164800412875
CIFAR100_kmeans_4_var_test_acc: mean +/- std= 19.046666666666667 +/- 0.8089636717567867

2024-05-14 00:50:46.551463
CIFAR100_mu_0001_global_local_loss_disagreement: mean +/- std = 0.6133333333333333 +/- 0.6133333333333333
CIFAR100_mu_001_global_local_loss_disagreement: mean +/- std = 0.5866666666666667 +/- 0.5866666666666667
CIFAR100_mu_01_global_local_loss_disagreement: mean +/- std = 0.5166666666666667 +/- 0.5166666666666667
CIFAR100_mu_1_global_local_loss_disagreement: mean +/- std= 0.3166666666666667 +/- 0.3166666666666667

2024-05-14 00:50:48.230461
CIFAR100_mu_0001_train_loss: mean +/- std = 0.6166666666666667 +/- 0.6166666666666667
CIFAR100_mu_001_train_loss: mean +/- std = 0.84 +/- 0.84
CIFAR100_mu_01_train_loss: mean +/- std = 2.5633333333333335 +/- 2.5633333333333335
CIFAR100_mu_1_train_loss: mean +/- std= 5.696666666666666 +/- 5.696666666666666

2024-05-14 00:50:49.704748
CIFAR100_mu_0001_global_test_accuracy: mean +/- std = 49.89666666666667 +/- 49.89666666666667
CIFAR100_mu_001_global_test_accuracy: mean +/- std = 49.446666666666665 +/- 49.446666666666665
CIFAR100_mu_01_global_test_accuracy: mean +/- std = 35.18333333333333 +/- 35.18333333333333
CIFAR100_mu_1_global_test_accuracy: mean +/- std= 5.24 +/- 5.24

2024-05-14 00:50:51.168467
CIFAR100_mu_0001_var_test_acc: mean +/- std = 14.926666666666668 +/- 14.926666666666668
CIFAR100_mu_001_var_test_acc: mean +/- std = 15.063333333333334 +/- 15.063333333333334
CIFAR100_mu_01_var_test_acc: mean +/- std = 12.926666666666668 +/- 12.926666666666668
CIFAR100_mu_1_var_test_acc: mean +/- std= 4.32 +/- 4.32


2024-05-14 01:01:04.453782
CIFAR100_local_epoch_1_global_local_loss_disagreement: mean +/- std = 0.5866666666666667 +/- 0.06342099196813483
CIFAR100_local_epoch_5_global_local_loss_disagreement: mean +/- std = 0.6133333333333333 +/- 0.07363574011458171
CIFAR100_local_epoch_10_global_local_loss_disagreement: mean +/- std= 0.6166666666666666 +/- 0.0771722460186015

2024-05-14 01:01:06.156277
CIFAR100_local_epoch_1_train_loss: mean +/- std = 1.86 +/- 0.014142135623730857
CIFAR100_local_epoch_5_train_loss: mean +/- std = 0.6166666666666667 +/- 0.012472191289246483
CIFAR100_local_epoch_10_train_loss: mean +/- std= 0.3333333333333333 +/- 0.004714045207910321

2024-05-14 01:01:07.619533
CIFAR100_local_epoch_1_global_test_accuracy: mean +/- std = 31.929999999999996 +/- 0.7808969202141857
CIFAR100_local_epoch_5_global_test_accuracy: mean +/- std = 49.89666666666667 +/- 0.6582974673774415
CIFAR100_local_epoch_10_global_test_accuracy: mean +/- std= 52.903333333333336 +/- 0.675343533980219

2024-05-14 01:01:09.079201
CIFAR100_local_epoch_1_var_test_acc: mean +/- std = 13.473333333333334 +/- 1.5047997282768968
CIFAR100_local_epoch_5_var_test_acc: mean +/- std = 14.926666666666668 +/- 1.7273164800412875
CIFAR100_local_epoch_10_var_test_acc: mean +/- std= 14.450000000000001 +/- 1.606798058251254


